Community-based anomaly detection using spectral graph filtering

Several applications have a community structure where the nodes of the same community share similar attributes. Anomaly or outlier detection in networks is a relevant and widely studied research topic with applications in various domains. Despite a significant amount of anomaly detection frameworks, there is a dearth on the literature of methods that consider both attributed graphs and the community structure of the networks. This paper proposes a community-based anomaly detection algorithm using a spectral graph-based filter that includes the network community structure into the Laplacian matrix adopted as the basis for the Fourier transform. In addition, the choice of the cutoff frequency of the filter considers the number of communities found. In computational experiments, the proposed strategy, called SpecF, showed an outstanding performance in successfully identifying even discrete anomalies. SpecF is better than a baseline disregarding the community structure, especially for networks with a higher community overlapping. Additionally, we present a case study to validate the proposed method to study the dissemination of COVID-19 in the different districts of S\~ao Jos\'e dos Campos, Brazil.

==> tikz/anomalous_ordered2_1.txt <==
x	y	fill
0	15554.377438764928	52,138,189
1	46650.84591871977	52,138,189
2	32685.08581803152	52,138,189
3	41258.11348933176	52,138,189
4	63666.45457079142	52,138,189
5	53917.419595227046	52,138,189
6	46622.38809304748	52,138,189
7	52199.69586561642	52,138,189
8	33982.20927332524	52,138,189
9	49889.91928657435	52,138,189
13	49888.33927227139	52,138,189
14	94765.00959826581	52,138,189
15	44872.197255471285	52,138,189
16	55097.66221013781	52,138,189
17	49265.778049559194	52,138,189
18	30407.66691797145	52,138,189
19	41765.5692824308	52,138,189
20	8294.873991268321	52,138,189
21	49287.312967730635	52,138,189
22	42969.329253787706	52,138,189
23	58030.09926862371	52,138,189
24	50549.89320901099	52,138,189
25	36902.693964898666	52,138,189
26	36789.648542863564	52,138,189
27	68791.00698480265	52,138,189
28	62450.83318660685	52,138,189
29	41998.72344627657	52,138,189
30	30247.17305063855	52,138,189
31	79917.76214255579	52,138,189
32	49164.519455205584	52,138,189
33	87298.48641750522	52,138,189
34	113651.19680618861	52,138,189
35	87205.04540779261	52,138,189
36	56605.466126556916	52,138,189
37	66039.4141876265	52,138,189
38	69682.37421912255	52,138,189
39	103028.70066090288	52,138,189
40	76543.4672262658	52,138,189
41	54200.942035116226	52,138,189
42	73158.61248196161	52,138,189
43	93743.99834937332	52,138,189
44	81929.22459279437	52,138,189
45	79271.58999846611	52,138,189
46	66581.07156924413	52,138,189
47	91693.1606084448	52,138,189
48	95135.00202355944	52,138,189
49	82035.6575414663	52,138,189
50	76324.45551784303	52,138,189
51	85777.34893297673	52,138,189
52	82539.1945630764	52,138,189
53	83549.44966059826	52,138,189
54	51262.82246621046	52,138,189
55	47687.05786553425	52,138,189
56	87341.99450295782	52,138,189
57	67883.57333479742	52,138,189
58	61045.343143722974	52,138,189
59	78982.0245673648	52,138,189
61	72685.53265730258	52,138,189
62	79305.62255115827	52,138,189
63	65696.02559719607	52,138,189
64	80568.04662144127	52,138,189
66	89268.0473182236	52,138,189
67	68171.72641883467	52,138,189
68	93219.10561687232	52,138,189
69	51543.04620529083	52,138,189
70	60791.560040028846	52,138,189
71	146003.17722347955	52,138,189
72	149082.52461945775	52,138,189
73	160451.24919509783	52,138,189
74	158846.43173186877	52,138,189
75	150112.198891922	52,138,189
76	151159.93350303223	52,138,189
77	154386.03680995404	52,138,189
79	148707.69110713198	52,138,189
80	153392.41201516188	52,138,189
81	156593.26570726556	52,138,189
82	159711.63484135017	52,138,189
83	158172.98048520891	52,138,189
84	149292.93464281686	52,138,189
85	155922.17088182524	52,138,189
86	151566.18116144987	52,138,189
87	153011.61719578863	52,138,189
88	148904.39706630184	52,138,189
89	150252.3221334789	52,138,189
90	152878.94607262127	52,138,189
92	147015.24833576483	52,138,189
93	149023.87487029415	52,138,189
94	149047.55475966816	52,138,189
95	158975.4228585107	52,138,189
96	169803.67495751675	52,138,189
97	159002.54703282317	52,138,189
98	159452.63056574127	52,138,189
99	155517.9813523819	52,138,189
100	155241.1292884577	52,138,189
101	159052.46525387565	52,138,189
102	165303.0826562281	52,138,189
103	162640.54543499116	52,138,189
104	160615.2485708401	52,138,189
105	151214.25549591763	52,138,189
106	152836.30404725758	52,138,189
107	149369.1221553728	52,138,189
108	149598.56974920054	52,138,189
109	157151.41405869563	52,138,189
110	159532.06203285046	52,138,189
111	161080.10775654475	52,138,189
112	157824.49154808826	52,138,189
113	157610.3828497018	52,138,189
115	148790.0819963815	52,138,189
116	152102.23291824307	52,138,189
117	153649.68271529762	52,138,189
118	158813.42161390485	52,138,189
119	149690.46752080775	52,138,189
120	163065.89784097843	52,138,189
121	153451.51668179748	52,138,189
122	161021.03117883814	52,138,189
123	154799.70259728006	52,138,189
125	157385.21401121104	52,138,189
126	150337.92891624145	52,138,189
127	158021.70635942277	52,138,189
128	149632.78819983607	52,138,189
129	148788.82489184372	52,138,189
130	159361.63418728087	52,138,189
131	157483.74384293967	52,138,189
132	167654.32457860306	52,138,189
133	151640.40685602222	52,138,189
134	149923.5554667885	52,138,189
135	158717.5215429052	52,138,189
136	148583.23473342584	52,138,189
137	270567.9993400689	52,138,189
138	263344.49897289946	52,138,189
139	253184.90237670028	52,138,189
140	258933.28633577577	52,138,189
141	260925.5156153475	52,138,189
142	261183.414643131	52,138,189
143	250876.03120348338	52,138,189
144	261750.04989895882	52,138,189
145	272337.0115825581	52,138,189
146	272557.21277169883	52,138,189
147	253620.63470126002	52,138,189
148	271720.2006254756	52,138,189
149	259100.73613585415	52,138,189
150	265354.1391723697	52,138,189
151	257443.6237804937	52,138,189
152	255215.79567946738	52,138,189
153	259083.12423015578	52,138,189
154	255593.62339418937	52,138,189
155	271864.0730855636	52,138,189
156	256757.51394342116	52,138,189
157	247598.93606151393	52,138,189
158	263390.00677815196	52,138,189
159	246633.04460340636	52,138,189
160	266054.6634846215	52,138,189
161	275645.76772061933	52,138,189
162	264054.6399488924	52,138,189
163	287230.01995646144	52,138,189
164	273627.8197429554	52,138,189
165	265111.85222576367	52,138,189
166	270859.44413490477	52,138,189
167	247619.9210271852	52,138,189
168	255190.35413928042	52,138,189
169	254824.29974100055	52,138,189
171	276013.87212353956	52,138,189
172	256753.38769210098	52,138,189
173	268625.7997118607	52,138,189
174	275507.01674782054	52,138,189
175	247309.65727859258	52,138,189
176	275256.19716695044	52,138,189
177	321220.87603011564	52,138,189
178	334751.26530866965	52,138,189
179	335800.6395858446	52,138,189
180	346547.2912001408	52,138,189
181	319123.7880997206	52,138,189
182	324115.13155775703	52,138,189
183	325832.9019808813	52,138,189
185	332308.66469851724	52,138,189
186	335709.9076719797	52,138,189
187	338529.6742223422	52,138,189
188	336711.3407237815	52,138,189
189	330762.10204206756	52,138,189
190	327567.95868709753	52,138,189
191	334151.7794687407	52,138,189
192	321964.534438452	52,138,189
193	318933.87322116183	52,138,189
194	321145.4283197167	52,138,189
195	328606.52064961544	52,138,189
196	333068.76682659454	52,138,189
197	325017.203578848	52,138,189
198	347240.4097457042	52,138,189
199	312142.68010505696	52,138,189
200	336993.5603734753	52,138,189
201	322449.3108717458	52,138,189
202	322896.7415365944	52,138,189
203	339755.3880989101	52,138,189
204	335383.00710257713	52,138,189
205	338067.4088293859	52,138,189
206	332603.29888895893	52,138,189
207	327776.2527277349	52,138,189
208	323350.1471300101	52,138,189
209	340896.26313729165	52,138,189
210	335025.8168278401	52,138,189
211	325705.15627410717	52,138,189
212	330030.60398785264	52,138,189
213	341503.26262572047	52,138,189
214	323275.962720121	52,138,189
215	336927.4970259522	52,138,189
216	319709.6641362988	52,138,189
217	321015.83185761794	52,138,189
218	399323.9002425031	52,138,189
219	397171.7994258431	52,138,189
220	402221.65317855787	52,138,189
221	389730.4358830857	52,138,189
222	404238.1296419642	52,138,189
223	405087.936859635	52,138,189
224	393633.37577260647	52,138,189
225	403299.9226420496	52,138,189
226	399763.3331553973	52,138,189
227	387296.54191287095	52,138,189
228	393035.1002651538	52,138,189
229	398766.8802223702	52,138,189
230	395602.16171234986	52,138,189
231	403618.17754466797	52,138,189
232	403754.3187441848	52,138,189
233	399893.4214082593	52,138,189
234	390035.51644151454	52,138,189
235	404042.9398749581	52,138,189
236	389186.2965958983	52,138,189
237	400142.7490345196	52,138,189
238	390139.0712021824	52,138,189
239	392296.06787913165	52,138,189
240	403180.3831404314	52,138,189
241	386750.42792105937	52,138,189
242	399969.39005260216	52,138,189
244	399339.3228064998	52,138,189
245	407198.45197499625	52,138,189
246	403818.4467829239	52,138,189
247	397591.41062986065	52,138,189
248	403895.11420567054	52,138,189
249	405269.9261607802	52,138,189
250	397080.94706679974	52,138,189
251	400337.68672964437	52,138,189
252	391557.1472377116	52,138,189
253	397306.51221109636	52,138,189
254	382221.2697621483	52,138,189
255	398395.7403696608	52,138,189
256	394670.5341013445	52,138,189
257	399902.6543346907	52,138,189
258	398920.3880554884	52,138,189
259	400043.571052608	52,138,189
260	401179.78874191805	52,138,189
261	404331.0308433816	52,138,189
262	393914.5511807271	52,138,189
263	400246.74602029735	52,138,189
264	391992.0982155333	52,138,189
265	386315.61891664006	52,138,189
266	395885.6537304107	52,138,189
267	399323.3660109506	52,138,189
268	399381.41905915434	52,138,189
269	400597.09406585107	52,138,189
270	402750.60316670267	52,138,189
271	391715.6857392028	52,138,189
272	403827.5125834157	52,138,189
273	401253.1740603192	52,138,189
274	387811.0067101682	52,138,189
275	397002.0460349283	52,138,189
276	388918.1707181437	52,138,189
277	399695.26741713216	52,138,189
278	393142.83182685456	52,138,189
279	396652.96409984684	52,138,189
280	399467.6092549733	52,138,189
281	407515.9014628397	52,138,189
282	403486.7154412375	52,138,189
283	399370.05720250856	52,138,189
284	399746.1973393258	52,138,189
285	398200.85332528764	52,138,189
286	396210.5994418182	52,138,189
287	397612.5784162324	52,138,189
288	402747.8764609605	52,138,189
289	391868.3840392419	52,138,189
290	391233.5876470227	52,138,189
292	416266.6539949449	52,138,189
293	401493.81054341147	52,138,189
294	407360.9764639484	52,138,189
295	398180.39439631574	52,138,189
296	391555.65284147405	52,138,189
297	407188.48830158194	52,138,189
298	409773.85965813417	52,138,189
299	406334.7591171877	52,138,189
300	410066.54531708953	52,138,189
301	382429.3283296255	52,138,189
302	404784.20084046875	52,138,189
303	400235.1822459198	52,138,189
304	397360.9097448542	52,138,189
305	402597.9228872162	52,138,189
306	396196.1851409908	52,138,189
307	394364.7839456222	52,138,189
309	407449.5492440277	52,138,189
310	411371.06960739347	52,138,189
311	401453.1683680148	52,138,189
312	401239.09799821523	52,138,189
313	387841.8933406798	52,138,189
314	394936.8456488401	52,138,189
315	395799.7926852451	52,138,189
316	392187.5019087482	52,138,189
317	409138.6234657545	52,138,189
318	408484.39267662296	52,138,189
319	390355.12938583776	52,138,189
320	396091.89854849805	52,138,189
321	395919.1309891019	52,138,189
323	397007.2947153338	52,138,189
325	463161.88476209523	52,138,189
326	463826.2094465524	52,138,189
327	465556.1061751462	52,138,189
328	462983.0067896625	52,138,189
329	458651.6376921987	52,138,189
330	458510.2602461912	52,138,189
331	462805.4089598834	52,138,189
332	463258.0313438009	52,138,189
333	462365.5223378582	52,138,189
334	471079.93372387823	52,138,189
335	456185.187826072	52,138,189
336	464946.52652083134	52,138,189
337	465520.3962638248	52,138,189
338	457290.18248729233	52,138,189
339	458617.81071969453	52,138,189
340	469059.40976637026	52,138,189
341	466163.84770943254	52,138,189
342	462516.47615973145	52,138,189
343	462494.2137765975	52,138,189
344	470582.13100221776	52,138,189
345	467011.07749124547	52,138,189
346	464841.4112310718	52,138,189
347	466839.1299324837	52,138,189
348	458869.3529430149	52,138,189
349	468984.36517091445	52,138,189
350	462008.9585861695	52,138,189
351	465525.9814101476	52,138,189
352	466503.0022018102	52,138,189
353	468123.30113370635	52,138,189
354	469441.03033233376	52,138,189
355	461585.837630731	52,138,189
356	468878.35248301004	52,138,189
357	472124.5105835369	52,138,189
358	463193.7211531729	52,138,189
359	465622.30811698636	52,138,189
360	462409.9013329616	52,138,189
361	465921.6906103461	52,138,189
362	467964.9835614485	52,138,189
363	470446.86468388897	52,138,189
364	520810.51010127534	52,138,189
366	512340.981486003	52,138,189
367	523735.12520425936	52,138,189
368	523335.57779920334	52,138,189
369	511892.4598713792	52,138,189
370	493239.7204212661	52,138,189
372	525855.2938087106	52,138,189
373	533110.464463176	52,138,189
374	513795.54680756497	52,138,189
375	518775.2807759429	52,138,189
376	519943.6346779895	52,138,189
377	499634.70756682736	52,138,189
378	516999.07798532955	52,138,189
379	521895.55311724334	52,138,189
380	520113.0077594764	52,138,189
381	517329.8635155205	52,138,189
382	524459.6064852156	52,138,189
383	530066.4254785832	52,138,189
384	525891.2062042225	52,138,189
385	522815.8370688657	52,138,189
386	514207.4854339008	52,138,189
387	511499.0894694436	52,138,189
388	528260.8005928391	52,138,189
389	511004.96567490924	52,138,189
390	527857.6350214224	52,138,189
391	515797.8334948119	52,138,189
392	496058.09745254234	52,138,189
393	513415.9494580476	52,138,189
394	518824.39017070126	52,138,189
396	525153.0765464015	52,138,189
397	520426.1493748873	52,138,189
398	514235.8591485628	52,138,189
399	518940.93648972193	52,138,189
400	513052.25429534365	52,138,189
401	528402.0641432159	52,138,189
402	514189.5669563807	52,138,189
403	519839.552223746	52,138,189
404	525893.2615241548	52,138,189
405	516380.167348517	52,138,189
406	520906.0459010342	52,138,189
407	529670.6337306702	52,138,189
408	518129.26407245244	52,138,189
409	527439.6301128143	52,138,189
410	511033.3067309408	52,138,189
411	509767.2165303925	52,138,189
412	524775.6088131152	52,138,189
413	526998.1129051946	52,138,189
415	511926.27791633236	52,138,189
416	522245.47414098476	52,138,189
417	529731.3194757099	52,138,189
418	519230.0327230594	52,138,189
419	529144.6913320675	52,138,189
420	516097.4155458123	52,138,189
421	510650.3087822899	52,138,189
422	522738.0595349327	52,138,189
423	517993.22939200595	52,138,189
424	520316.5891736345	52,138,189
425	507912.9790121658	52,138,189
426	515360.1837874591	52,138,189
427	507393.64609113056	52,138,189
428	526529.8124960402	52,138,189
429	529084.7907350941	52,138,189
431	506001.96358152246	52,138,189
432	505267.92996101675	52,138,189
433	519117.8386311323	52,138,189
434	518789.305009504	52,138,189
435	524174.8288218201	52,138,189
437	518476.49180065154	52,138,189
438	511993.00155174267	52,138,189
439	523440.85955046624	52,138,189
440	540988.4748184963	52,138,189
441	534466.4817755345	52,138,189
442	535108.0430523668	52,138,189
443	534827.3140999451	52,138,189
444	537009.3413094234	52,138,189
445	530495.6915082483	52,138,189
446	525668.0556441161	52,138,189
447	543674.2298381375	52,138,189
448	530526.8832488833	52,138,189
450	527194.2309548726	52,138,189
451	538390.0081180227	52,138,189
452	535020.2314202527	52,138,189
453	537781.0587384045	52,138,189
454	532799.0358271734	52,138,189
455	542895.4148462056	52,138,189
456	531875.5091617557	52,138,189
457	535789.2602303738	52,138,189
458	529935.0190879933	52,138,189
459	542212.5287859117	52,138,189
460	535807.1488583575	52,138,189
461	529488.6571303266	52,138,189
462	530736.9803713125	52,138,189
463	540751.7647575939	52,138,189
464	540402.8232186254	52,138,189
465	528241.2932457371	52,138,189
466	534613.9009178429	52,138,189
467	526126.092217758	52,138,189
468	521344.87550394435	52,138,189
469	531949.1648508614	52,138,189
470	520507.0864647888	52,138,189
471	541370.3192657584	52,138,189
472	530160.8340508182	52,138,189
473	535786.0952254515	52,138,189
474	541501.849465171	52,138,189
475	525424.6148689998	52,138,189
476	528619.9390591806	52,138,189
477	536308.8029250473	52,138,189
478	538169.4634761489	52,138,189
479	534977.0647959595	52,138,189
480	526896.5658862265	52,138,189
481	532285.7560591497	52,138,189
482	542463.4430987386	52,138,189
483	538315.467276604	52,138,189
484	543834.1454095345	52,138,189
485	532177.6942152272	52,138,189
486	523160.7997859379	52,138,189
487	528426.3234939178	52,138,189
489	542517.0870742003	52,138,189
490	529164.5771168311	52,138,189
491	531678.2908555627	52,138,189
492	541948.0518928483	52,138,189
493	539855.3920219297	52,138,189
495	529574.9102401326	52,138,189
496	536939.1155156569	52,138,189
497	537845.9538749991	52,138,189
498	528491.1502638923	52,138,189
499	516372.3588992908	52,138,189


==> tikz/anomalous_ordered2_2.txt <==
x	y	fill
10	46652.43539089681	226,74,51
11	51589.814656621216	226,74,51
12	51321.801594232995	226,74,51
60	61104.36688773259	226,74,51
65	69905.49303684662	226,74,51
78	150812.91223462828	226,74,51
91	148140.60313634088	226,74,51
114	146471.450649656	226,74,51
124	152365.34397465328	226,74,51
170	279578.985924728	226,74,51
184	345159.4326071498	226,74,51
243	400923.5543709358	226,74,51
291	415319.0187108251	226,74,51
308	412118.11762660247	226,74,51
322	402457.04602782417	226,74,51
324	404655.272358396	226,74,51
365	503813.0074097898	226,74,51
371	499314.2414552126	226,74,51
395	502703.9880890684	226,74,51
414	480235.71716145513	226,74,51
430	503567.9236721622	226,74,51
436	518977.07934331207	226,74,51
449	537129.7440107322	226,74,51
488	517790.6795440098	226,74,51
494	530771.8771683957	226,74,51


==> tikz/anomalous_ordered_1.txt <==
x	y	fill
0	13150.29748343049	52,138,189
1	52064.97522040018	52,138,189
2	25675.02927511399	52,138,189
3	38844.9645135622	52,138,189
4	68659.07192010325	52,138,189
5	59719.35783115653	52,138,189
6	40761.33683575776	52,138,189
7	40253.36283663923	52,138,189
8	46366.203382482076	52,138,189
9	50078.087736876194	52,138,189
13	39549.30117751669	52,138,189
14	84917.8435951436	52,138,189
15	29296.589810550908	52,138,189
16	31826.296884264302	52,138,189
17	55508.01035646475	52,138,189
18	27155.515993618617	52,138,189
19	42438.573309716696	52,138,189
20	12761.430736335884	52,138,189
21	43282.02341409047	52,138,189
22	32376.19274791966	52,138,189
23	37927.58114657441	52,138,189
24	50274.883635811806	52,138,189
25	33950.79694416416	52,138,189
26	35675.274873049624	52,138,189
27	54171.49919074978	52,138,189
28	56563.34782789934	52,138,189
29	39040.01075948389	52,138,189
30	37180.6352988568	52,138,189
31	63029.3986797285	52,138,189
32	47930.408866102924	52,138,189
33	63106.81205885144	52,138,189
34	131729.7581329115	52,138,189
35	86622.42063973298	52,138,189
36	56276.585538842286	52,138,189
37	66179.77090839372	52,138,189
38	84620.97193847207	52,138,189
39	110674.0092877595	52,138,189
40	83322.60021802383	52,138,189
41	52583.079983379495	52,138,189
42	69943.74510545359	52,138,189
43	90370.5645195122	52,138,189
44	77886.60642321513	52,138,189
45	75018.58215087853	52,138,189
46	77438.52357745486	52,138,189
47	73807.58515953053	52,138,189
48	80921.61922563941	52,138,189
49	56562.357955453095	52,138,189
50	81090.77481145281	52,138,189
51	76014.75405816642	52,138,189
52	92362.84672162113	52,138,189
53	77049.00549035316	52,138,189
54	48488.18531743001	52,138,189
55	51242.7951126824	52,138,189
56	64321.13400033014	52,138,189
57	58800.18513129867	52,138,189
58	57388.38453354397	52,138,189
59	59781.99123651636	52,138,189
61	81867.28537425098	52,138,189
62	72056.54047579899	52,138,189
63	56040.25434125829	52,138,189
64	72138.93602793742	52,138,189
66	80571.94818036906	52,138,189
67	62544.05168584385	52,138,189
68	82893.93112587447	52,138,189
69	49374.571740282554	52,138,189
70	66336.51075755633	52,138,189
71	146396.54438586519	52,138,189
72	143922.91261402675	52,138,189
73	145348.50262577017	52,138,189
74	158202.88377732912	52,138,189
75	154066.78098096157	52,138,189
76	148840.73559632013	52,138,189
77	150628.66522325674	52,138,189
79	141747.54362980777	52,138,189
80	147195.78838989735	52,138,189
81	153716.05628573403	52,138,189
82	163474.1612105829	52,138,189
83	146146.27334161673	52,138,189
84	144871.14481936867	52,138,189
85	164945.44602276976	52,138,189
86	159961.6861476747	52,138,189
87	143542.10892609463	52,138,189
88	145963.92779656907	52,138,189
89	147038.38350159477	52,138,189
90	147476.95763654244	52,138,189
92	146219.8732345145	52,138,189
93	144164.15785386896	52,138,189
94	142427.09698230308	52,138,189
95	143870.9539220165	52,138,189
96	146760.912732464	52,138,189
97	158709.5337471984	52,138,189
98	163980.71983386276	52,138,189
99	150122.4098495478	52,138,189
100	168797.50409648026	52,138,189
101	149183.84781239234	52,138,189
102	166533.9005148338	52,138,189
103	172107.61416587527	52,138,189
104	155871.2038109939	52,138,189
105	142214.17245352644	52,138,189
106	138913.40690745582	52,138,189
107	152590.30149939976	52,138,189
108	154554.14077069177	52,138,189
109	150706.53352086988	52,138,189
110	174096.26067767813	52,138,189
111	160213.880403538	52,138,189
112	176645.69312469038	52,138,189
113	144629.92228039933	52,138,189
115	141029.48037576707	52,138,189
116	154639.11631408663	52,138,189
117	153962.30169414388	52,138,189
118	140934.25276564248	52,138,189
119	143075.75366311183	52,138,189
120	147560.26970002547	52,138,189
121	141651.93069964688	52,138,189
122	136851.3836720383	52,138,189
123	170346.55070573918	52,138,189
125	163883.40712384193	52,138,189
126	170305.71984750094	52,138,189
127	177758.52849118094	52,138,189
128	148144.86516272897	52,138,189
129	150560.0825064723	52,138,189
130	166416.04113157434	52,138,189
131	147148.1631854255	52,138,189
132	163185.37716748405	52,138,189
133	153955.3126030684	52,138,189
134	141814.66074538307	52,138,189
135	152395.25650228767	52,138,189
136	146081.75322822205	52,138,189
137	301747.0806474935	52,138,189
138	252584.54513760746	52,138,189
139	256563.67262027838	52,138,189
140	246964.19361797094	52,138,189
141	270164.68045526213	52,138,189
142	263948.92160673667	52,138,189
143	231077.23280792395	52,138,189
144	295620.7383934597	52,138,189
145	272255.0088628912	52,138,189
146	248514.53903176522	52,138,189
147	230081.60477979927	52,138,189
148	304692.6751876161	52,138,189
149	237415.42581473698	52,138,189
150	269433.2581217769	52,138,189
151	269327.3074599266	52,138,189
152	237468.02973937083	52,138,189
153	263193.6400426125	52,138,189
154	225682.8079653871	52,138,189
155	263311.89823136065	52,138,189
156	243911.73747409912	52,138,189
157	247247.0941123753	52,138,189
158	246186.12649796373	52,138,189
159	244128.82250906297	52,138,189
160	315476.36417437205	52,138,189
161	304967.58373778174	52,138,189
162	265504.28344250773	52,138,189
163	304061.5749356492	52,138,189
164	272523.4192362885	52,138,189
165	251282.24729453365	52,138,189
166	240712.79459525915	52,138,189
167	239014.82497993216	52,138,189
168	223069.959801411	52,138,189
169	229194.47836366837	52,138,189
171	277897.5126949455	52,138,189
172	263077.56189687253	52,138,189
173	255532.06892151394	52,138,189
174	317040.4707569203	52,138,189
175	240788.6929810999	52,138,189
176	284968.12698281015	52,138,189
177	302027.51737246	52,138,189
178	356030.2845713692	52,138,189
179	347046.31930151925	52,138,189
180	401899.1236565455	52,138,189
181	320306.05302038573	52,138,189
182	308679.7970784191	52,138,189
183	318795.2909809561	52,138,189
185	345501.65125713556	52,138,189
186	314394.94080833613	52,138,189
187	323110.59890723974	52,138,189
188	332939.7778010679	52,138,189
189	336858.7811397569	52,138,189
190	313985.3236074458	52,138,189
191	349458.9129478202	52,138,189
192	301646.6995362295	52,138,189
193	323684.851990516	52,138,189
194	301142.4758951182	52,138,189
195	327035.5573585767	52,138,189
196	318203.9044281095	52,138,189
197	299062.00139363616	52,138,189
198	336304.92172905075	52,138,189
199	340143.58515518147	52,138,189
200	325849.5731922516	52,138,189
201	331612.91924277175	52,138,189
202	312085.1152949134	52,138,189
203	312995.1685196964	52,138,189
204	343171.94438677985	52,138,189
205	338642.78005342046	52,138,189
206	356444.4493843359	52,138,189
207	317911.9364440827	52,138,189
208	325146.84406438813	52,138,189
209	364411.4675242197	52,138,189
210	302631.47627841186	52,138,189
211	300426.1607704582	52,138,189
212	334184.69436350133	52,138,189
213	351153.0241856259	52,138,189
214	332902.0130492744	52,138,189
215	337817.0376115346	52,138,189
216	333377.80426611454	52,138,189
217	288141.5848444893	52,138,189
218	406895.3666819989	52,138,189
219	429873.05614304374	52,138,189
220	453971.153510892	52,138,189
221	403095.73942728643	52,138,189
222	401516.3783389162	52,138,189
223	349966.6117994775	52,138,189
224	376549.447101662	52,138,189
225	415145.8925079918	52,138,189
226	409773.6425685967	52,138,189
227	370243.33258329565	52,138,189
228	382824.0805016896	52,138,189
229	456363.55594992236	52,138,189
230	392876.9461938598	52,138,189
231	435839.2861850328	52,138,189
232	456641.36089319835	52,138,189
233	370713.0494510629	52,138,189
234	422034.2590020731	52,138,189
235	465101.5060548966	52,138,189
236	379534.8819066515	52,138,189
237	382532.218416463	52,138,189
238	410855.4657838748	52,138,189
239	364541.81616002443	52,138,189
240	424436.8810828048	52,138,189
241	371722.7690373153	52,138,189
242	348966.9317520538	52,138,189
244	391333.4788806342	52,138,189
245	401055.4200934092	52,138,189
246	418959.2005117945	52,138,189
247	358872.13078160654	52,138,189
248	404233.0093310636	52,138,189
249	367323.6385012542	52,138,189
250	414444.4266472657	52,138,189
251	450155.6763960906	52,138,189
252	411378.43814780796	52,138,189
253	376820.5729991671	52,138,189
254	397160.72109205584	52,138,189
255	383877.74177385285	52,138,189
256	372678.9949926285	52,138,189
257	406216.0901207147	52,138,189
258	388606.5533314796	52,138,189
259	382074.1174430651	52,138,189
260	428263.3900687626	52,138,189
261	385272.3611512448	52,138,189
262	364147.26358465716	52,138,189
263	389202.2880578009	52,138,189
264	410093.85363440664	52,138,189
265	408225.9619307917	52,138,189
266	373401.21035170596	52,138,189
267	398452.67938097805	52,138,189
268	392777.4168382245	52,138,189
269	388507.1105455585	52,138,189
270	421378.23424321663	52,138,189
271	387073.6452731831	52,138,189
272	368732.20579573384	52,138,189
273	385514.31794531445	52,138,189
274	408201.15976294794	52,138,189
275	402619.742325354	52,138,189
276	374576.4763774899	52,138,189
277	384271.5395648176	52,138,189
278	438554.26460212644	52,138,189
279	396479.0448978046	52,138,189
280	402383.1014874919	52,138,189
281	421023.03332828975	52,138,189
282	360813.2991331946	52,138,189
283	403279.2055961478	52,138,189
284	393192.7485560028	52,138,189
285	381358.45923209225	52,138,189
286	367251.33215381566	52,138,189
287	386206.94845990516	52,138,189
288	357234.85178368754	52,138,189
289	372085.596833783	52,138,189
290	391682.5016671121	52,138,189
292	455577.50309393555	52,138,189
293	379896.78436466487	52,138,189
294	407830.89509075973	52,138,189
295	387807.64451899996	52,138,189
296	403436.1625614863	52,138,189
297	416972.8566902877	52,138,189
298	396560.77431748615	52,138,189
299	408907.36275288794	52,138,189
300	405998.2020182674	52,138,189
301	350451.9117004975	52,138,189
302	422773.0845958798	52,138,189
303	357469.9847218952	52,138,189
304	386101.42711284297	52,138,189
305	418973.0654417997	52,138,189
306	408218.2167356338	52,138,189
307	380400.9946911845	52,138,189
309	395793.8872552816	52,138,189
310	367610.41702215513	52,138,189
311	347196.91258856206	52,138,189
312	379006.8349993433	52,138,189
313	368451.108836353	52,138,189
314	352996.3248499996	52,138,189
315	377361.0241820661	52,138,189
316	396158.35585992486	52,138,189
317	405201.35535181453	52,138,189
318	399610.4258328248	52,138,189
319	408014.04705002945	52,138,189
320	355431.127178005	52,138,189
321	388892.28942617675	52,138,189
323	411771.4542846662	52,138,189
325	454426.42758183787	52,138,189
326	467693.96233095875	52,138,189
327	457770.85853278456	52,138,189
328	470845.2615724721	52,138,189
329	477460.0648565284	52,138,189
330	547051.1253478745	52,138,189
331	411550.27564390114	52,138,189
332	464724.21154308337	52,138,189
333	441464.09642178786	52,138,189
334	464258.1198052561	52,138,189
335	441269.8158715481	52,138,189
336	453220.2699657719	52,138,189
337	443759.33958039794	52,138,189
338	427270.92727174074	52,138,189
339	506030.7002394862	52,138,189
340	494102.46601495397	52,138,189
341	448357.4358351104	52,138,189
342	428431.48423825536	52,138,189
343	460680.5686600571	52,138,189
344	501414.3934315887	52,138,189
345	465009.61426338204	52,138,189
346	509953.31340768095	52,138,189
347	418902.46057787	52,138,189
348	523255.7354340476	52,138,189
349	469790.42241367116	52,138,189
350	423954.2330656602	52,138,189
351	437517.2773820401	52,138,189
352	483346.388683905	52,138,189
353	487718.09267667524	52,138,189
354	440560.3971158479	52,138,189
355	451764.97009374714	52,138,189
356	476294.548609452	52,138,189
357	526780.5010863299	52,138,189
358	442319.94181523286	52,138,189
359	440606.3225805693	52,138,189
360	453366.33550467476	52,138,189
361	475208.6249486472	52,138,189
362	460747.2765698683	52,138,189
363	478410.36114496994	52,138,189
364	517361.9274782254	52,138,189
366	440916.7583059288	52,138,189
367	482055.9500512717	52,138,189
368	545418.361275155	52,138,189
369	473848.21540542523	52,138,189
370	523111.29656012886	52,138,189
372	483836.1680482174	52,138,189
373	491999.8926126818	52,138,189
374	524168.1625267865	52,138,189
375	535273.375380953	52,138,189
376	496170.109073812	52,138,189
377	512166.3731073978	52,138,189
378	472310.14857843344	52,138,189
379	542855.9675450815	52,138,189
380	451562.0320798626	52,138,189
381	494495.1965457983	52,138,189
382	509443.874621765	52,138,189
383	538945.4693053362	52,138,189
384	462465.07811699377	52,138,189
385	533543.8523891908	52,138,189
386	449048.0706682854	52,138,189
387	502122.46044604015	52,138,189
388	556799.6705798643	52,138,189
389	482920.34940297046	52,138,189
390	553475.3615616894	52,138,189
391	454096.57938412396	52,138,189
392	498653.7154195804	52,138,189
393	546727.945645862	52,138,189
394	435477.2623099828	52,138,189
396	553778.7534106056	52,138,189
397	547511.0351492581	52,138,189
398	447704.4962804949	52,138,189
399	552544.7204214328	52,138,189
400	470061.2594568684	52,138,189
401	512412.20008632715	52,138,189
402	489697.877777882	52,138,189
403	488023.11677250767	52,138,189
404	470954.10745274974	52,138,189
405	497308.04655867466	52,138,189
406	512527.9172074472	52,138,189
407	611124.3026444761	52,138,189
408	494582.13729361177	52,138,189
409	537402.8501805669	52,138,189
410	507213.7418686181	52,138,189
411	489061.6482476239	52,138,189
412	615016.548039538	52,138,189
413	518853.55164925434	52,138,189
415	458904.0025434812	52,138,189
416	483509.96970167477	52,138,189
417	506202.3541026788	52,138,189
418	508797.6827631482	52,138,189
419	424436.6154330159	52,138,189
420	490253.1719955792	52,138,189
421	534508.8886390424	52,138,189
422	502418.2290415976	52,138,189
423	463204.1284784829	52,138,189
424	519286.83934419294	52,138,189
425	519124.1461763281	52,138,189
426	518689.79465648485	52,138,189
427	530333.7777068753	52,138,189
428	549299.819382239	52,138,189
429	490845.0831864144	52,138,189
431	447494.2492218685	52,138,189
432	463767.18561113375	52,138,189
433	572923.0981265362	52,138,189
434	614701.4492710051	52,138,189
435	562955.3072826096	52,138,189
437	497834.33361561125	52,138,189
438	467034.42879393324	52,138,189
439	522107.9310799643	52,138,189
440	514315.5963589927	52,138,189
441	499771.6045581654	52,138,189
442	500803.6099781735	52,138,189
443	551842.6191083009	52,138,189
444	470220.3468409204	52,138,189
445	496981.17447874864	52,138,189
446	517535.82349178777	52,138,189
447	567360.0374051743	52,138,189
448	523665.38274268474	52,138,189
450	515579.9753526396	52,138,189
451	483622.26369730924	52,138,189
452	556758.1362909937	52,138,189
453	524818.5654060702	52,138,189
454	539926.1111072355	52,138,189
455	560550.0048091378	52,138,189
456	505513.2584788923	52,138,189
457	517271.52618577075	52,138,189
458	502401.07063466817	52,138,189
459	535517.3212134644	52,138,189
460	555690.1962233705	52,138,189
461	470646.4060451368	52,138,189
462	560920.5260366914	52,138,189
463	536567.802426357	52,138,189
464	491650.629462089	52,138,189
465	517883.0591168251	52,138,189
466	550012.39216188	52,138,189
467	490105.71832126356	52,138,189
468	500228.49543727934	52,138,189
469	506009.37481109356	52,138,189
470	496380.56132466695	52,138,189
471	508498.25420344615	52,138,189
472	548027.6477689724	52,138,189
473	563023.1526524036	52,138,189
474	571684.9033080393	52,138,189
475	540936.7039452791	52,138,189
476	555481.1428911859	52,138,189
477	484948.5837119617	52,138,189
478	523310.547945073	52,138,189
479	568023.1429158689	52,138,189
480	520353.596006249	52,138,189
481	592089.1460470156	52,138,189
482	583059.8867627569	52,138,189
483	539129.0606838067	52,138,189
484	623034.9816113805	52,138,189
485	503537.9391652344	52,138,189
486	547229.5315881083	52,138,189
487	494670.6579319199	52,138,189
489	605613.5198417262	52,138,189
490	546319.6150344048	52,138,189
491	518364.5983434849	52,138,189
492	533766.7619099169	52,138,189
493	507393.30956721597	52,138,189
495	502226.211596268	52,138,189
496	490200.3578532017	52,138,189
497	528433.655999274	52,138,189
498	486016.1306693653	52,138,189
499	507581.0176879	52,138,189


==> tikz/anomalous_ordered_2.txt <==
x	y	fill
10	86616.20046704647	226,74,51
11	88314.55733894934	226,74,51
12	89163.73577490078	226,74,51
60	135681.65087689884	226,74,51
65	135681.65087689884	226,74,51
78	181313.69906100456	226,74,51
91	186646.45491574	226,74,51
114	184868.86963082818	226,74,51
124	186646.45491574	226,74,51
170	326551.6848796279	226,74,51
184	421994.0798393728	226,74,51
243	479054.5512365435	226,74,51
291	478356.37824863236	226,74,51
308	478356.37824863236	226,74,51
322	464689.05315581424	226,74,51
324	478356.37824863236	226,74,51
365	639617.2099611195	226,74,51
371	633467.0444807241	226,74,51
395	645767.3754415149	226,74,51
414	633467.0444807241	226,74,51
430	633467.0444807241	226,74,51
436	645767.3754415149	226,74,51
449	658329.6166409694	226,74,51
488	658329.6166409694	226,74,51
494	639520.199022656	226,74,51


==> tikz/anomalous_type_1.txt <==
x	y	fill
0	2404.0799553344386	52,138,189
1	5414.129301680405	52,138,189
2	7010.056542917529	52,138,189
3	2413.14897576956	52,138,189
4	4992.617349311826	52,138,189
5	5801.938235929483	52,138,189
6	5861.0512572897205	52,138,189
7	11946.333028977191	52,138,189
8	12383.994109156833	52,138,189
9	188.1684503018405	52,138,189
13	10339.038094754702	52,138,189
14	9847.166003122213	52,138,189
15	15575.607444920377	52,138,189
16	23271.365325873507	52,138,189
17	6242.2323069055565	52,138,189
18	3252.1509243528344	52,138,189
19	673.0040272858969	52,138,189
20	4466.556745067563	52,138,189
21	6005.289553640163	52,138,189
22	10593.136505868046	52,138,189
23	20102.518122049296	52,138,189
24	275.00957319918234	52,138,189
25	2951.8970207345046	52,138,189
26	1114.37366981394	52,138,189
27	14619.507794052864	52,138,189
28	5887.485358707505	52,138,189
29	2958.712686792678	52,138,189
30	6933.462248218253	52,138,189
31	16888.363462827285	52,138,189
32	1234.11058910266	52,138,189
33	24191.674358653778	52,138,189
34	18078.561326722876	52,138,189
35	582.624768059628	52,138,189
36	328.88058771462966	52,138,189
37	140.35672076721676	52,138,189
38	14938.59771934952	52,138,189
39	7645.308626856626	52,138,189
40	6779.13299175803	52,138,189
41	1617.8620517367308	52,138,189
42	3214.8673765080166	52,138,189
43	3373.433829861111	52,138,189
44	4042.6181695792475	52,138,189
45	4253.007847587578	52,138,189
46	10857.452008210734	52,138,189
47	17885.57544891427	52,138,189
48	14213.382797920029	52,138,189
49	25473.2995860132	52,138,189
50	4766.319293609777	52,138,189
51	9762.594874810311	52,138,189
52	9823.652158544734	52,138,189
53	6500.4441702451	52,138,189
54	2774.63714878045	52,138,189
55	3555.7372471481503	52,138,189
56	23020.860502627685	52,138,189
57	9083.388203498747	52,138,189
58	3656.9586101790046	52,138,189
59	19200.03333084844	52,138,189
61	9181.752716948395	52,138,189
62	7249.082075359285	52,138,189
63	9655.771255937783	52,138,189
64	8429.11059350385	52,138,189
66	8696.099137854544	52,138,189
67	5627.674732990825	52,138,189
68	10325.174490997844	52,138,189
69	2168.4744650082794	52,138,189
70	5544.950717527485	52,138,189
71	393.3671623856353	52,138,189
72	5159.612005431001	52,138,189
73	15102.74656932766	52,138,189
74	643.547954539652	52,138,189
75	3954.5820890395844	52,138,189
76	2319.197906712099	52,138,189
77	3757.3715866972925	52,138,189
79	6960.147477324208	52,138,189
80	6196.623625264532	52,138,189
81	2877.20942153153	52,138,189
82	3762.5263692327426	52,138,189
83	12026.707143592183	52,138,189
84	4421.789823448198	52,138,189
85	9023.275140944519	52,138,189
86	8395.504986224842	52,138,189
87	9469.508269693993	52,138,189
88	2940.46926973277	52,138,189
89	3213.9386318841425	52,138,189
90	5401.988436078827	52,138,189
92	795.3751012503344	52,138,189
93	4859.7170164251875	52,138,189
94	6620.457777365082	52,138,189
95	15104.468936494202	52,138,189
96	23042.76222505275	52,138,189
97	293.01328562476556	52,138,189
98	4528.08926812149	52,138,189
99	5395.571502834093	52,138,189
100	13556.374808022549	52,138,189
101	9868.617441483308	52,138,189
102	1230.8178586057038	52,138,189
103	9467.068730884115	52,138,189
104	4744.044759846205	52,138,189
105	9000.083042391198	52,138,189
106	13922.89713980176	52,138,189
107	3221.179344026954	52,138,189
108	4955.571021491225	52,138,189
109	6444.880537825753	52,138,189
110	14564.198644827673	52,138,189
111	866.2273530067469	52,138,189
112	18821.20157660212	52,138,189
113	12980.460569302464	52,138,189
115	7760.601620614412	52,138,189
116	2536.883395843557	52,138,189
117	312.61897884626524	52,138,189
118	17879.168848262372	52,138,189
119	6614.713857695926	52,138,189
120	15505.628140952962	52,138,189
121	11799.585982150602	52,138,189
122	24169.64750679984	52,138,189
123	15546.848108459119	52,138,189
125	6498.193112630892	52,138,189
126	19967.790931259486	52,138,189
127	19736.822131758177	52,138,189
128	1487.9230371071026	52,138,189
129	1771.2576146285865	52,138,189
130	7054.406944293471	52,138,189
131	10335.580657514161	52,138,189
132	4468.947411119007	52,138,189
133	2314.9057470461703	52,138,189
134	8108.894721405435	52,138,189
135	6322.2650406175235	52,138,189
136	2501.4815052037884	52,138,189
137	31179.08130742458	52,138,189
138	10759.953835291992	52,138,189
139	3378.7702435780957	52,138,189
140	11969.09271780483	52,138,189
141	9239.164839914622	52,138,189
142	2765.5069636056724	52,138,189
143	19798.798395559425	52,138,189
144	33870.68849450088	52,138,189
145	82.00271966692526	52,138,189
146	24042.673739933613	52,138,189
147	23539.02992146075	52,138,189
148	32972.47456214047	52,138,189
149	21685.31032111717	52,138,189
150	4079.118949407246	52,138,189
151	11883.68367943287	52,138,189
152	17747.76594009655	52,138,189
153	4110.515812456724	52,138,189
154	29910.815428802278	52,138,189
155	8552.174854202953	52,138,189
156	12845.776469322038	52,138,189
157	351.84194913864485	52,138,189
158	17203.880280188227	52,138,189
159	2504.222094343393	52,138,189
161	29321.816017162404	52,138,189
162	1449.6434936153237	52,138,189
163	16831.554979187727	52,138,189
164	1104.4005066668615	52,138,189
165	13829.604931230017	52,138,189
166	30146.649539645616	52,138,189
167	8605.096047253028	52,138,189
168	32120.394337869424	52,138,189
169	25629.821377332177	52,138,189
171	1883.6405714059365	52,138,189
172	6324.1742047715525	52,138,189
173	13093.730790346774	52,138,189
174	41533.45400909975	52,138,189
175	6520.964297492668	52,138,189
176	9711.929815859708	52,138,189
177	19193.358657655655	52,138,189
178	21279.019262699527	52,138,189
179	11245.679715674662	52,138,189
181	1182.2649206651258	52,138,189
182	15435.334479337907	52,138,189
183	7037.6109999251785	52,138,189
185	13192.986558618315	52,138,189
186	21314.966863643553	52,138,189
187	15419.07531510247	52,138,189
188	3771.5629227135796	52,138,189
189	6096.679097689339	52,138,189
190	13582.635079651722	52,138,189
191	15307.133479079523	52,138,189
192	20317.8349022225	52,138,189
193	4750.978769354173	52,138,189
194	20002.95242459851	52,138,189
195	1570.963291038759	52,138,189
196	14864.862398485013	52,138,189
197	25955.20218521182	52,138,189
198	10935.488016653457	52,138,189
199	28000.905050124507	52,138,189
200	11143.987181223696	52,138,189
201	9163.60837102594	52,138,189
202	10811.626241680991	52,138,189
203	26760.219579213706	52,138,189
204	7788.937284202722	52,138,189
205	575.3712240345776	52,138,189
206	23841.15049537696	52,138,189
207	9864.31628365221	52,138,189
208	1796.6969343780074	52,138,189
209	23515.20438692806	52,138,189
210	32394.34054942825	52,138,189
211	25278.99550364894	52,138,189
212	4154.090375648695	52,138,189
213	9649.761559905426	52,138,189
214	9626.050329153368	52,138,189
215	889.5405855823774	52,138,189
216	13668.140129815729	52,138,189
217	32874.24701312865	52,138,189
218	7571.4664394957945	52,138,189
219	32701.256717200624	52,138,189
220	51749.50033233414	52,138,189
221	13365.303544200724	52,138,189
222	2721.7513030479895	52,138,189
224	17083.92867094447	52,138,189
225	11845.9698659422	52,138,189
226	10010.309413199371	52,138,189
227	17053.2093295753	52,138,189
228	10211.019763464225	52,138,189
230	2725.215518490062	52,138,189
231	32221.108640364837	52,138,189
232	52887.04214901355	52,138,189
233	29180.37195719639	52,138,189
234	31998.742560558545	52,138,189
236	9651.414689246798	52,138,189
237	17610.530618056597	52,138,189
238	20716.39458169241	52,138,189
239	27754.25171910721	52,138,189
240	21256.49794237339	52,138,189
241	15027.658883744094	52,138,189
242	51002.45830054837	52,138,189
244	8005.8439258656	52,138,189
245	6143.031881587056	52,138,189
246	15140.753728870593	52,138,189
247	38719.27984825411	52,138,189
248	337.89512539305724	52,138,189
249	37946.28765952599	52,138,189
250	17363.479580465937	52,138,189
251	49817.98966644623	52,138,189
252	19821.290910096373	52,138,189
253	20485.939211929275	52,138,189
254	14939.451329907519	52,138,189
255	14517.998595807934	52,138,189
256	21991.53910871601	52,138,189
257	6313.435786023969	52,138,189
258	10313.834724008804	52,138,189
259	17969.45360954292	52,138,189
260	27083.60132684454	52,138,189
261	19058.669692136813	52,138,189
262	29767.287596069917	52,138,189
263	11044.457962496439	52,138,189
264	18101.755418873334	52,138,189
265	21910.343014151615	52,138,189
266	22484.443378704716	52,138,189
267	870.686629972537	52,138,189
268	6604.002220929833	52,138,189
269	12089.98352029256	52,138,189
270	18627.631076513964	52,138,189
271	4642.040466019651	52,138,189
272	35095.30678768188	52,138,189
273	15738.856115004746	52,138,189
274	20390.15305277973	52,138,189
275	5617.696290425723	52,138,189
276	14341.694340653776	52,138,189
277	15423.727852314536	52,138,189
278	45411.43277527188	52,138,189
279	173.9192020422197	52,138,189
280	2915.49223251862	52,138,189
281	13507.131865450065	52,138,189
282	42673.416308042884	52,138,189
283	3909.148393639247	52,138,189
284	6553.448783322994	52,138,189
285	16842.394093195384	52,138,189
286	28959.267288002535	52,138,189
287	11405.629956327262	52,138,189
288	45513.024677272944	52,138,189
289	19782.78720545885	52,138,189
290	448.9140200894326	52,138,189
292	39310.84909899067	52,138,189
293	21597.0261787466	52,138,189
294	469.91862681135535	52,138,189
295	10372.749877315771	52,138,189
296	11880.509720012255	52,138,189
297	9784.36838870577	52,138,189
298	13213.085340648016	52,138,189
299	2572.603635700245	52,138,189
300	4068.3432988221175	52,138,189
301	31977.416629127983	52,138,189
302	17988.88375541102	52,138,189
303	42765.19752402458	52,138,189
304	11259.482632011233	52,138,189
305	16375.142554583494	52,138,189
306	12022.031594642962	52,138,189
307	13963.789254437725	52,138,189
309	11655.661988746084	52,138,189
310	43760.652585238335	52,138,189
311	54256.25577945274	52,138,189
312	22232.262998871913	52,138,189
313	19390.784504326817	52,138,189
314	41940.5207988405	52,138,189
315	18438.768503179017	52,138,189
316	3970.8539511766867	52,138,189
317	3937.2681139399647	52,138,189
318	8873.966843798175	52,138,189
319	17658.917664191686	52,138,189
320	40660.77137049305	52,138,189
321	7026.841562925139	52,138,189
323	14764.159569332434	52,138,189
325	8735.457180257363	52,138,189
326	3867.7528844063636	52,138,189
327	7785.247642361617	52,138,189
328	7862.254782809585	52,138,189
329	18808.42716432974	52,138,189
331	51255.13331598224	52,138,189
332	1466.1801992824767	52,138,189
333	20901.42591607035	52,138,189
334	6821.813918622152	52,138,189
335	14915.3719545239	52,138,189
336	11726.256555059459	52,138,189
337	21761.05668342684	52,138,189
338	30019.255215551588	52,138,189
339	47412.88951979164	52,138,189
340	25043.056248583714	52,138,189
341	17806.411874322162	52,138,189
342	34084.99192147609	52,138,189
343	1813.6451165404287	52,138,189
344	30832.262429370952	52,138,189
345	2001.4632278634235	52,138,189
346	45111.90217660915	52,138,189
347	47936.669354613696	52,138,189
349	806.0572427567095	52,138,189
350	38054.725520509295	52,138,189
351	28008.704028107517	52,138,189
352	16843.386482094822	52,138,189
353	19594.791542968887	52,138,189
354	28880.633216485847	52,138,189
355	9820.86753698386	52,138,189
356	7416.196126441937	52,138,189
357	54655.99050279305	52,138,189
358	20873.77933794004	52,138,189
359	25015.98553641705	52,138,189
360	9043.565828286868	52,138,189
361	9286.93433830113	52,138,189
362	7217.7069915801985	52,138,189
363	7963.496461080969	52,138,189
364	3448.582623049966	52,138,189
366	71424.22318007419	52,138,189
367	41679.17515298765	52,138,189
368	22082.78347595164	52,138,189
369	38044.24446595396	52,138,189
370	29871.576138862758	52,138,189
372	42019.12576049322	52,138,189
373	41110.57185049419	52,138,189
374	10372.615719221532	52,138,189
375	16498.09460501006	52,138,189
376	23773.5256041775	52,138,189
377	12531.665540570451	52,138,189
378	44688.92940689612	52,138,189
379	20960.414427838172	52,138,189
380	68550.97567961377	52,138,189
381	22834.666969722253	52,138,189
382	15015.731863450608	52,138,189
383	8879.04382675304	52,138,189
384	63426.128087228746	52,138,189
385	10728.015320325096	52,138,189
386	65159.414765615365	52,138,189
387	9376.629023403453	52,138,189
388	28538.86998702516	52,138,189
389	28084.61627193878	52,138,189
390	25617.726540267002	52,138,189
391	61701.254110687936	52,138,189
392	2595.617967038066	52,138,189
393	33311.99618781445	52,138,189
394	83347.12786071846	52,138,189
396	28625.676864204113	52,138,189
397	27084.885774370807	52,138,189
398	66531.36286806792	52,138,189
399	33603.783931710816	52,138,189
400	42990.99483847525	52,138,189
401	15989.864056888735	52,138,189
402	24491.689178498695	52,138,189
403	31816.435451238358	52,138,189
404	54939.154071405064	52,138,189
405	19072.12078984233	52,138,189
406	8378.12869358703	52,138,189
407	81453.66891380586	52,138,189
408	23547.12677884067	52,138,189
409	9963.220067752642	52,138,189
410	3819.5648623227025	52,138,189
411	20705.568282768654	52,138,189
412	90240.93922642281	52,138,189
413	8144.561255940294	52,138,189
415	53022.275372851174	52,138,189
416	38735.504439309996	52,138,189
417	23528.965373031155	52,138,189
418	10432.349959911196	52,138,189
419	104708.07589905156	52,138,189
420	25844.243550233077	52,138,189
421	23858.579856752476	52,138,189
422	20319.830493335146	52,138,189
423	54789.100913523056	52,138,189
424	1029.7498294415418	52,138,189
425	11211.167164162325	52,138,189
426	3329.6108690257533	52,138,189
427	22940.131615744787	52,138,189
428	22770.006886198767	52,138,189
429	38239.707548679726	52,138,189
431	58507.71435965394	52,138,189
432	41500.744349882996	52,138,189
433	53805.25949540391	52,138,189
434	95912.14426150109	52,138,189
435	38780.47846078954	52,138,189
437	20642.158185040287	52,138,189
438	44958.57275780942	52,138,189
439	1332.928470501909	52,138,189
440	26672.878459503583	52,138,189
441	34694.87721736904	52,138,189
442	34304.43307419331	52,138,189
443	17015.30500835576	52,138,189
444	66788.99446850305	52,138,189
445	33514.51702949969	52,138,189
446	8132.232152328361	52,138,189
447	23685.807567036827	52,138,189
448	6861.500506198558	52,138,189
450	11614.255602232937	52,138,189
451	54767.744420713454	52,138,189
452	21737.904870740953	52,138,189
453	12962.493332334328	52,138,189
454	7127.075280062156	52,138,189
455	17654.589962932165	52,138,189
456	26362.25068286335	52,138,189
457	18517.734044603072	52,138,189
458	27533.948453325138	52,138,189
459	6695.207572447369	52,138,189
460	19883.047365013044	52,138,189
461	58842.25108518981	52,138,189
462	30183.545665378915	52,138,189
463	4183.962331236806	52,138,189
464	48752.193756536406	52,138,189
465	10358.23412891198	52,138,189
466	15398.49124403717	52,138,189
467	36020.37389649439	52,138,189
468	21116.380066665006	52,138,189
469	25939.79003976786	52,138,189
470	24126.52514012187	52,138,189
471	32872.065062312235	52,138,189
472	17866.81371815421	52,138,189
473	27237.05742695206	52,138,189
474	30183.053842868307	52,138,189
475	15512.089076279313	52,138,189
476	26861.203832005383	52,138,189
477	51360.21921308566	52,138,189
478	14858.915531075909	52,138,189
479	33046.07811990939	52,138,189
480	6542.969879977463	52,138,189
481	59803.38998786581	52,138,189
482	40596.4436640183	52,138,189
483	813.5934072026284	52,138,189
484	79200.83620184602	52,138,189
485	28639.75504999276	52,138,189
486	24068.731802170398	52,138,189
487	33755.665561997914	52,138,189
489	63096.4327675259	52,138,189
490	17155.037917573703	52,138,189
491	13313.692512077745	52,138,189
492	8181.289982931456	52,138,189
493	32462.08245471376	52,138,189
495	27348.698643864598	52,138,189
496	46738.7576624552	52,138,189
497	9412.297875725082	52,138,189
498	42475.019594526966	52,138,189
499	8791.341211390798	52,138,189


==> tikz/anomalous_type_2.txt <==
x	y	fill
10	39963.765076149655	226,74,51
11	36724.74268232812	226,74,51
12	37841.934180667784	226,74,51
60	74577.28398916626	226,74,51
65	65776.15784005223	226,74,51
78	30500.78682637628	226,74,51
91	38505.85177939912	226,74,51
114	38397.41898117217	226,74,51
124	34281.11094108672	226,74,51
170	46972.69895489991	226,74,51
184	76834.64723222295	226,74,51
243	78130.99686560774	226,74,51
308	66238.26062202989	226,74,51
324	73701.10589023639	226,74,51
365	135804.20255132968	226,74,51
371	134152.80302551156	226,74,51
395	143063.3873524465	226,74,51
414	153231.327319269	226,74,51
430	129899.12080856197	226,74,51
436	126790.29609820282	226,74,51
449	121199.87263023725	226,74,51
488	140538.93709695962	226,74,51
494	108748.32185426028	226,74,51


==> tikz/anomalous_type_3.txt <==
x	y	fill
160	49421.70068975055	0, 200, 0
180	55351.83245640469	0, 200, 0
223	55121.32506015751	0, 200, 0
229	57596.67572755215	0, 200, 0
235	61058.566179938556	0, 200, 0
330	88540.8651016833	0, 200, 0
348	64386.38249103271	0, 200, 0


==> tikz/anomalous_type_4.txt <==
x	y	fill
291	63037.359537807235	255,255,0
322	62232.00712799007	255,255,0


==> tikz/anomalous_type_5.txt <==
x	y	fill
0	31569.680235751806	0, 160, 160
1	31569.680235751806	0, 160, 160
2	31569.680235751806	0, 160, 160
3	31569.680235751806	0, 160, 160
4	31569.680235751806	0, 160, 160
5	31569.680235751806	0, 160, 160
6	31569.680235751806	0, 160, 160
7	31569.680235751806	0, 160, 160
8	31569.680235751806	0, 160, 160
9	31569.680235751806	0, 160, 160
10	31569.680235751806	0, 160, 160
11	31569.680235751806	0, 160, 160
12	31569.680235751806	0, 160, 160
13	31569.680235751806	0, 160, 160
14	31569.680235751806	0, 160, 160
15	31569.680235751806	0, 160, 160
16	31569.680235751806	0, 160, 160
17	31569.680235751806	0, 160, 160
18	31569.680235751806	0, 160, 160
19	31569.680235751806	0, 160, 160
20	31569.680235751806	0, 160, 160
21	31569.680235751806	0, 160, 160
22	31569.680235751806	0, 160, 160
23	31569.680235751806	0, 160, 160
24	31569.680235751806	0, 160, 160
25	31569.680235751806	0, 160, 160
26	31569.680235751806	0, 160, 160
27	31569.680235751806	0, 160, 160
28	31569.680235751806	0, 160, 160
29	31569.680235751806	0, 160, 160
30	31569.680235751806	0, 160, 160
31	41779.90332034002	0, 160, 160
32	41779.90332034002	0, 160, 160
33	41779.90332034002	0, 160, 160
34	41779.90332034002	0, 160, 160
35	41779.90332034002	0, 160, 160
36	41779.90332034002	0, 160, 160
37	41779.90332034002	0, 160, 160
38	41779.90332034002	0, 160, 160
39	41779.90332034002	0, 160, 160
40	41779.90332034002	0, 160, 160
41	41779.90332034002	0, 160, 160
42	41779.90332034002	0, 160, 160
43	41779.90332034002	0, 160, 160
44	41779.90332034002	0, 160, 160
45	41779.90332034002	0, 160, 160
46	41779.90332034002	0, 160, 160
47	41779.90332034002	0, 160, 160
48	41779.90332034002	0, 160, 160
49	41779.90332034002	0, 160, 160
50	41779.90332034002	0, 160, 160
51	41779.90332034002	0, 160, 160
52	41779.90332034002	0, 160, 160
53	41779.90332034002	0, 160, 160
54	41779.90332034002	0, 160, 160
55	41779.90332034002	0, 160, 160
56	41779.90332034002	0, 160, 160
57	41779.90332034002	0, 160, 160
58	41779.90332034002	0, 160, 160
59	41779.90332034002	0, 160, 160
60	41779.90332034002	0, 160, 160
61	41779.90332034002	0, 160, 160
62	41779.90332034002	0, 160, 160
63	41779.90332034002	0, 160, 160
64	41779.90332034002	0, 160, 160
65	41779.90332034002	0, 160, 160
66	41779.90332034002	0, 160, 160
67	41779.90332034002	0, 160, 160
68	41779.90332034002	0, 160, 160
69	41779.90332034002	0, 160, 160
70	41779.90332034002	0, 160, 160
71	27093.53828169049	0, 160, 160
72	27093.53828169049	0, 160, 160
73	27093.53828169049	0, 160, 160
74	27093.53828169049	0, 160, 160
75	27093.53828169049	0, 160, 160
76	27093.53828169049	0, 160, 160
77	27093.53828169049	0, 160, 160
78	27093.53828169049	0, 160, 160
79	27093.53828169049	0, 160, 160
80	27093.53828169049	0, 160, 160
81	27093.53828169049	0, 160, 160
82	27093.53828169049	0, 160, 160
83	27093.53828169049	0, 160, 160
84	27093.53828169049	0, 160, 160
85	27093.53828169049	0, 160, 160
86	27093.53828169049	0, 160, 160
87	27093.53828169049	0, 160, 160
88	27093.53828169049	0, 160, 160
89	27093.53828169049	0, 160, 160
90	27093.53828169049	0, 160, 160
91	27093.53828169049	0, 160, 160
92	27093.53828169049	0, 160, 160
93	27093.53828169049	0, 160, 160
94	27093.53828169049	0, 160, 160
95	27093.53828169049	0, 160, 160
96	27093.53828169049	0, 160, 160
97	27093.53828169049	0, 160, 160
98	27093.53828169049	0, 160, 160
99	27093.53828169049	0, 160, 160
100	27093.53828169049	0, 160, 160
101	27093.53828169049	0, 160, 160
102	27093.53828169049	0, 160, 160
103	27093.53828169049	0, 160, 160
104	27093.53828169049	0, 160, 160
105	27093.53828169049	0, 160, 160
106	27093.53828169049	0, 160, 160
107	27093.53828169049	0, 160, 160
108	27093.53828169049	0, 160, 160
109	27093.53828169049	0, 160, 160
110	27093.53828169049	0, 160, 160
111	27093.53828169049	0, 160, 160
112	27093.53828169049	0, 160, 160
113	27093.53828169049	0, 160, 160
114	27093.53828169049	0, 160, 160
115	27093.53828169049	0, 160, 160
116	27093.53828169049	0, 160, 160
117	27093.53828169049	0, 160, 160
118	27093.53828169049	0, 160, 160
119	27093.53828169049	0, 160, 160
120	27093.53828169049	0, 160, 160
121	27093.53828169049	0, 160, 160
122	27093.53828169049	0, 160, 160
123	27093.53828169049	0, 160, 160
124	27093.53828169049	0, 160, 160
125	27093.53828169049	0, 160, 160
126	27093.53828169049	0, 160, 160
127	27093.53828169049	0, 160, 160
128	27093.53828169049	0, 160, 160
129	27093.53828169049	0, 160, 160
130	27093.53828169049	0, 160, 160
131	27093.53828169049	0, 160, 160
132	27093.53828169049	0, 160, 160
133	27093.53828169049	0, 160, 160
134	27093.53828169049	0, 160, 160
135	27093.53828169049	0, 160, 160
136	27093.53828169049	0, 160, 160
137	43249.97919194805	0, 160, 160
138	43249.97919194805	0, 160, 160
139	43249.97919194805	0, 160, 160
140	43249.97919194805	0, 160, 160
141	43249.97919194805	0, 160, 160
142	43249.97919194805	0, 160, 160
143	43249.97919194805	0, 160, 160
144	43249.97919194805	0, 160, 160
145	43249.97919194805	0, 160, 160
146	43249.97919194805	0, 160, 160
147	43249.97919194805	0, 160, 160
148	43249.97919194805	0, 160, 160
149	43249.97919194805	0, 160, 160
150	43249.97919194805	0, 160, 160
151	43249.97919194805	0, 160, 160
152	43249.97919194805	0, 160, 160
153	43249.97919194805	0, 160, 160
154	43249.97919194805	0, 160, 160
155	43249.97919194805	0, 160, 160
156	43249.97919194805	0, 160, 160
157	43249.97919194805	0, 160, 160
158	43249.97919194805	0, 160, 160
159	43249.97919194805	0, 160, 160
160	43249.97919194805	0, 160, 160
161	43249.97919194805	0, 160, 160
162	43249.97919194805	0, 160, 160
163	43249.97919194805	0, 160, 160
164	43249.97919194805	0, 160, 160
165	43249.97919194805	0, 160, 160
166	43249.97919194805	0, 160, 160
167	43249.97919194805	0, 160, 160
168	43249.97919194805	0, 160, 160
169	43249.97919194805	0, 160, 160
170	43249.97919194805	0, 160, 160
171	43249.97919194805	0, 160, 160
172	43249.97919194805	0, 160, 160
173	43249.97919194805	0, 160, 160
174	43249.97919194805	0, 160, 160
175	43249.97919194805	0, 160, 160
176	43249.97919194805	0, 160, 160
177	45296.13203788072	0, 160, 160
178	45296.13203788072	0, 160, 160
179	45296.13203788072	0, 160, 160
180	45296.13203788072	0, 160, 160
181	45296.13203788072	0, 160, 160
182	45296.13203788072	0, 160, 160
183	45296.13203788072	0, 160, 160
184	45296.13203788072	0, 160, 160
185	45296.13203788072	0, 160, 160
186	45296.13203788072	0, 160, 160
187	45296.13203788072	0, 160, 160
188	45296.13203788072	0, 160, 160
189	45296.13203788072	0, 160, 160
190	45296.13203788072	0, 160, 160
191	45296.13203788072	0, 160, 160
192	45296.13203788072	0, 160, 160
193	45296.13203788072	0, 160, 160
194	45296.13203788072	0, 160, 160
195	45296.13203788072	0, 160, 160
196	45296.13203788072	0, 160, 160
197	45296.13203788072	0, 160, 160
198	45296.13203788072	0, 160, 160
199	45296.13203788072	0, 160, 160
200	45296.13203788072	0, 160, 160
201	45296.13203788072	0, 160, 160
202	45296.13203788072	0, 160, 160
203	45296.13203788072	0, 160, 160
204	45296.13203788072	0, 160, 160
205	45296.13203788072	0, 160, 160
206	45296.13203788072	0, 160, 160
207	45296.13203788072	0, 160, 160
208	45296.13203788072	0, 160, 160
209	45296.13203788072	0, 160, 160
210	45296.13203788072	0, 160, 160
211	45296.13203788072	0, 160, 160
212	45296.13203788072	0, 160, 160
213	45296.13203788072	0, 160, 160
214	45296.13203788072	0, 160, 160
215	45296.13203788072	0, 160, 160
216	45296.13203788072	0, 160, 160
217	45296.13203788072	0, 160, 160
218	54967.03849759277	0, 160, 160
219	54967.03849759277	0, 160, 160
220	54967.03849759277	0, 160, 160
221	54967.03849759277	0, 160, 160
222	54967.03849759277	0, 160, 160
223	54967.03849759277	0, 160, 160
224	54967.03849759277	0, 160, 160
225	54967.03849759277	0, 160, 160
226	54967.03849759277	0, 160, 160
227	54967.03849759277	0, 160, 160
228	54967.03849759277	0, 160, 160
229	54967.03849759277	0, 160, 160
230	54967.03849759277	0, 160, 160
231	54967.03849759277	0, 160, 160
232	54967.03849759277	0, 160, 160
233	54967.03849759277	0, 160, 160
234	54967.03849759277	0, 160, 160
235	54967.03849759277	0, 160, 160
236	54967.03849759277	0, 160, 160
237	54967.03849759277	0, 160, 160
238	54967.03849759277	0, 160, 160
239	54967.03849759277	0, 160, 160
240	54967.03849759277	0, 160, 160
241	54967.03849759277	0, 160, 160
242	54967.03849759277	0, 160, 160
243	54967.03849759277	0, 160, 160
244	54967.03849759277	0, 160, 160
245	54967.03849759277	0, 160, 160
246	54967.03849759277	0, 160, 160
247	54967.03849759277	0, 160, 160
248	54967.03849759277	0, 160, 160
249	54967.03849759277	0, 160, 160
250	54967.03849759277	0, 160, 160
251	54967.03849759277	0, 160, 160
252	54967.03849759277	0, 160, 160
253	54967.03849759277	0, 160, 160
254	54967.03849759277	0, 160, 160
255	54967.03849759277	0, 160, 160
256	54967.03849759277	0, 160, 160
257	54967.03849759277	0, 160, 160
258	54967.03849759277	0, 160, 160
259	54967.03849759277	0, 160, 160
260	54967.03849759277	0, 160, 160
261	54967.03849759277	0, 160, 160
262	54967.03849759277	0, 160, 160
263	54967.03849759277	0, 160, 160
264	54967.03849759277	0, 160, 160
265	54967.03849759277	0, 160, 160
266	54967.03849759277	0, 160, 160
267	54967.03849759277	0, 160, 160
268	54967.03849759277	0, 160, 160
269	54967.03849759277	0, 160, 160
270	54967.03849759277	0, 160, 160
271	54967.03849759277	0, 160, 160
272	54967.03849759277	0, 160, 160
273	54967.03849759277	0, 160, 160
274	54967.03849759277	0, 160, 160
275	54967.03849759277	0, 160, 160
276	54967.03849759277	0, 160, 160
277	54967.03849759277	0, 160, 160
278	54967.03849759277	0, 160, 160
279	54967.03849759277	0, 160, 160
280	54967.03849759277	0, 160, 160
281	54967.03849759277	0, 160, 160
282	54967.03849759277	0, 160, 160
283	54967.03849759277	0, 160, 160
284	54967.03849759277	0, 160, 160
285	54967.03849759277	0, 160, 160
286	54967.03849759277	0, 160, 160
287	54967.03849759277	0, 160, 160
288	54967.03849759277	0, 160, 160
289	54967.03849759277	0, 160, 160
290	64630.94224176167	0, 160, 160
291	64630.94224176167	0, 160, 160
292	64630.94224176167	0, 160, 160
293	64630.94224176167	0, 160, 160
294	64630.94224176167	0, 160, 160
295	64630.94224176167	0, 160, 160
296	64630.94224176167	0, 160, 160
297	64630.94224176167	0, 160, 160
298	64630.94224176167	0, 160, 160
299	64630.94224176167	0, 160, 160
300	64630.94224176167	0, 160, 160
301	64630.94224176167	0, 160, 160
302	64630.94224176167	0, 160, 160
303	64630.94224176167	0, 160, 160
304	64630.94224176167	0, 160, 160
305	64630.94224176167	0, 160, 160
306	64630.94224176167	0, 160, 160
307	64630.94224176167	0, 160, 160
308	64630.94224176167	0, 160, 160
309	64630.94224176167	0, 160, 160
310	64630.94224176167	0, 160, 160
311	64630.94224176167	0, 160, 160
312	64630.94224176167	0, 160, 160
313	64630.94224176167	0, 160, 160
314	64630.94224176167	0, 160, 160
315	64630.94224176167	0, 160, 160
316	64630.94224176167	0, 160, 160
317	64630.94224176167	0, 160, 160
318	64630.94224176167	0, 160, 160
319	64630.94224176167	0, 160, 160
320	64630.94224176167	0, 160, 160
321	64630.94224176167	0, 160, 160
322	64630.94224176167	0, 160, 160
323	64630.94224176167	0, 160, 160
324	64630.94224176167	0, 160, 160
325	61831.749475234756	0, 160, 160
326	61831.749475234756	0, 160, 160
327	61831.749475234756	0, 160, 160
328	61831.749475234756	0, 160, 160
329	61831.749475234756	0, 160, 160
330	61831.749475234756	0, 160, 160
331	61831.749475234756	0, 160, 160
332	61831.749475234756	0, 160, 160
333	61831.749475234756	0, 160, 160
334	61831.749475234756	0, 160, 160
335	61831.749475234756	0, 160, 160
336	61831.749475234756	0, 160, 160
337	61831.749475234756	0, 160, 160
338	61831.749475234756	0, 160, 160
339	61831.749475234756	0, 160, 160
340	61831.749475234756	0, 160, 160
341	61831.749475234756	0, 160, 160
342	61831.749475234756	0, 160, 160
343	61831.749475234756	0, 160, 160
344	61831.749475234756	0, 160, 160
345	61831.749475234756	0, 160, 160
346	61831.749475234756	0, 160, 160
347	61831.749475234756	0, 160, 160
348	61831.749475234756	0, 160, 160
349	61831.749475234756	0, 160, 160
350	61831.749475234756	0, 160, 160
351	61831.749475234756	0, 160, 160
352	61831.749475234756	0, 160, 160
353	61831.749475234756	0, 160, 160
354	61831.749475234756	0, 160, 160
355	61831.749475234756	0, 160, 160
356	61831.749475234756	0, 160, 160
357	61831.749475234756	0, 160, 160
358	61831.749475234756	0, 160, 160
359	61831.749475234756	0, 160, 160
360	61831.749475234756	0, 160, 160
361	61831.749475234756	0, 160, 160
362	61831.749475234756	0, 160, 160
363	61831.749475234756	0, 160, 160
364	114874.21289530396	0, 160, 160
365	114874.21289530396	0, 160, 160
366	114874.21289530396	0, 160, 160
367	114874.21289530396	0, 160, 160
368	114874.21289530396	0, 160, 160
369	114874.21289530396	0, 160, 160
370	114874.21289530396	0, 160, 160
371	114874.21289530396	0, 160, 160
372	114874.21289530396	0, 160, 160
373	114874.21289530396	0, 160, 160
374	114874.21289530396	0, 160, 160
375	114874.21289530396	0, 160, 160
376	114874.21289530396	0, 160, 160
377	114874.21289530396	0, 160, 160
378	114874.21289530396	0, 160, 160
379	114874.21289530396	0, 160, 160
380	114874.21289530396	0, 160, 160
381	114874.21289530396	0, 160, 160
382	114874.21289530396	0, 160, 160
383	114874.21289530396	0, 160, 160
384	114874.21289530396	0, 160, 160
385	114874.21289530396	0, 160, 160
386	114874.21289530396	0, 160, 160
387	114874.21289530396	0, 160, 160
388	114874.21289530396	0, 160, 160
389	114874.21289530396	0, 160, 160
390	114874.21289530396	0, 160, 160
391	114874.21289530396	0, 160, 160
392	114874.21289530396	0, 160, 160
393	114874.21289530396	0, 160, 160
394	114874.21289530396	0, 160, 160
395	114874.21289530396	0, 160, 160
396	114874.21289530396	0, 160, 160
397	114874.21289530396	0, 160, 160
398	114874.21289530396	0, 160, 160
399	114874.21289530396	0, 160, 160
400	114874.21289530396	0, 160, 160
401	114874.21289530396	0, 160, 160
402	114874.21289530396	0, 160, 160
403	114874.21289530396	0, 160, 160
404	114874.21289530396	0, 160, 160
405	114874.21289530396	0, 160, 160
406	114874.21289530396	0, 160, 160
407	114874.21289530396	0, 160, 160
408	114874.21289530396	0, 160, 160
409	114874.21289530396	0, 160, 160
410	114874.21289530396	0, 160, 160
411	114874.21289530396	0, 160, 160
412	114874.21289530396	0, 160, 160
413	114874.21289530396	0, 160, 160
414	114874.21289530396	0, 160, 160
415	114874.21289530396	0, 160, 160
416	114874.21289530396	0, 160, 160
417	114874.21289530396	0, 160, 160
418	114874.21289530396	0, 160, 160
419	114874.21289530396	0, 160, 160
420	114874.21289530396	0, 160, 160
421	114874.21289530396	0, 160, 160
422	114874.21289530396	0, 160, 160
423	114874.21289530396	0, 160, 160
424	114874.21289530396	0, 160, 160
425	114874.21289530396	0, 160, 160
426	114874.21289530396	0, 160, 160
427	114874.21289530396	0, 160, 160
428	114874.21289530396	0, 160, 160
429	114874.21289530396	0, 160, 160
430	114874.21289530396	0, 160, 160
431	114874.21289530396	0, 160, 160
432	114874.21289530396	0, 160, 160
433	114874.21289530396	0, 160, 160
434	114874.21289530396	0, 160, 160
435	114874.21289530396	0, 160, 160
436	114874.21289530396	0, 160, 160
437	114874.21289530396	0, 160, 160
438	114874.21289530396	0, 160, 160
439	85581.08607926161	0, 160, 160
440	85581.08607926161	0, 160, 160
441	85581.08607926161	0, 160, 160
442	85581.08607926161	0, 160, 160
443	85581.08607926161	0, 160, 160
444	85581.08607926161	0, 160, 160
445	85581.08607926161	0, 160, 160
446	85581.08607926161	0, 160, 160
447	85581.08607926161	0, 160, 160
448	85581.08607926161	0, 160, 160
449	85581.08607926161	0, 160, 160
450	85581.08607926161	0, 160, 160
451	85581.08607926161	0, 160, 160
452	85581.08607926161	0, 160, 160
453	85581.08607926161	0, 160, 160
454	85581.08607926161	0, 160, 160
455	85581.08607926161	0, 160, 160
456	85581.08607926161	0, 160, 160
457	85581.08607926161	0, 160, 160
458	85581.08607926161	0, 160, 160
459	85581.08607926161	0, 160, 160
460	85581.08607926161	0, 160, 160
461	85581.08607926161	0, 160, 160
462	85581.08607926161	0, 160, 160
463	85581.08607926161	0, 160, 160
464	85581.08607926161	0, 160, 160
465	85581.08607926161	0, 160, 160
466	85581.08607926161	0, 160, 160
467	85581.08607926161	0, 160, 160
468	85581.08607926161	0, 160, 160
469	85581.08607926161	0, 160, 160
470	85581.08607926161	0, 160, 160
471	85581.08607926161	0, 160, 160
472	85581.08607926161	0, 160, 160
473	85581.08607926161	0, 160, 160
474	85581.08607926161	0, 160, 160
475	85581.08607926161	0, 160, 160
476	85581.08607926161	0, 160, 160
477	85581.08607926161	0, 160, 160
478	85581.08607926161	0, 160, 160
479	85581.08607926161	0, 160, 160
480	85581.08607926161	0, 160, 160
481	85581.08607926161	0, 160, 160
482	85581.08607926161	0, 160, 160
483	85581.08607926161	0, 160, 160
484	85581.08607926161	0, 160, 160
485	85581.08607926161	0, 160, 160
486	85581.08607926161	0, 160, 160
487	85581.08607926161	0, 160, 160
488	85581.08607926161	0, 160, 160
489	85581.08607926161	0, 160, 160
490	85581.08607926161	0, 160, 160
491	85581.08607926161	0, 160, 160
492	85581.08607926161	0, 160, 160
493	85581.08607926161	0, 160, 160
494	85581.08607926161	0, 160, 160
495	85581.08607926161	0, 160, 160
496	85581.08607926161	0, 160, 160
497	85581.08607926161	0, 160, 160
498	85581.08607926161	0, 160, 160
499	85581.08607926161	0, 160, 160

